Non-Abelian Topological Order and Anyons on a Trapped-Ion Processor

Non-Abelian topological order (TO) is a coveted state of matter with remarkable properties, including quasiparticles that can remember the sequence in which they are exchanged. These anyonic excitations are promising building blocks of fault-tolerant quantum computers. However, despite extensive efforts, non-Abelian TO and its excitations have remained elusive, unlike the simpler quasiparticles or defects in Abelian TO. In this work, we present the first unambiguous realization of non-Abelian TO and demonstrate control of its anyons. Using an adaptive circuit on Quantinuum's H2 trapped-ion quantum processor, we create the ground state wavefunction of $D_4$ TO on a kagome lattice of 27 qubits, with fidelity per site exceeding $98.4\%$. By creating and moving anyons along Borromean rings in spacetime, anyon interferometry detects an intrinsically non-Abelian braiding process. Furthermore, tunneling non-Abelions around a torus creates all 22 ground states, as well as an excited state with a single anyon -- a peculiar feature of non-Abelian TO. This work illustrates the counterintuitive nature of non-Abelions and enables their study in quantum devices.

==> csv_files/fig3e.csv <==
# A_s, B_t(right), B_t(left)
9.361179361179361447e-01,9.508599508599508976e-01,9.705159705159704941e-01
9.063829787234042312e-01,9.787234042553191182e-01,9.489361702127659948e-01
9.078156312625250690e-01,9.679358717434869419e-01,9.679358717434869419e-01
8.808510638297872841e-01,9.446808510638298184e-01,9.446808510638298184e-01
9.198396793587174658e-01,9.478957915831662806e-01,9.799599198396793387e-01
9.115479115479115935e-01,9.606879606879606959e-01,9.459459459459459429e-01
9.198396793587174658e-01,9.679358717434869419e-01,9.879759519038076032e-01
9.410319410319409883e-01,9.705159705159704941e-01,9.656019656019656505e-01
9.021276595744680549e-01,9.617021276595744128e-01,9.574468085106383475e-01

z_logical_sum_exp_vals: 
RV = 0.9776347020281697
GV = 0.9727169326367724
BV = 0.9702545872758639
RH = 0.9805952330192299
GH = 0.9745059324217641
BH = 0.9667084879850837


==> csv_files/fig4.csv <==
Step 1 - 
# A_s, B_t(right), B_t(left)
3.196347031963470142e-02,-9.634703196347031984e-01,9.817351598173515992e-01
9.557522123893805732e-01,9.823008849557521849e-01,9.646017699115043698e-01
9.000000000000000222e-01,9.909090909090909616e-01,9.545454545454545858e-01
8.849557522123893682e-02,9.823008849557521849e-01,-9.292035398230088505e-01
9.181818181818182101e-01,9.727272727272727737e-01,9.636363636363636243e-01
8.812785388127853947e-01,9.269406392694063967e-01,9.634703196347031984e-01
9.363636363636363980e-01,9.727272727272727737e-01,9.818181818181818121e-01
9.086757990867579959e-01,9.452054794520547976e-01,9.817351598173515992e-01
9.734513274336282773e-01,9.911504424778760924e-01,9.734513274336282773e-01

Step 2 - 
# A_s, B_t(right), B_t(left)
8.672566371681416086e-01,9.469026548672566657e-01,9.734513274336282773e-01
8.790697674418604946e-01,9.627906976744186052e-01,9.441860465116278522e-01
8.962264150943396457e-01,9.716981132075471761e-01,9.811320754716981174e-01
1.395348837209302306e-02,9.720930232558139261e-01,-9.348837209302325313e-01
8.773584905660377631e-01,9.339622641509434109e-01,9.811320754716981174e-01
-3.539823008849557473e-02,-9.026548672566371279e-01,9.823008849557521849e-01
8.962264150943396457e-01,9.528301886792452935e-01,9.528301886792452935e-01
9.115044247787610354e-01,9.115044247787610354e-01,9.557522123893805732e-01
9.069767441860464574e-01,9.534883720930232842e-01,9.627906976744186052e-01

Step 3 - 
# A_s, B_t(right), B_t(left)
9.196428571428570953e-01,9.910714285714286031e-01,9.732142857142856984e-01
8.256880733944954587e-01,9.816513761467889898e-01,9.541284403669725300e-01
9.461883408071748436e-01,9.641255605381165994e-01,9.730941704035874773e-01
1.834862385321101019e-02,9.724770642201835402e-01,-9.724770642201835402e-01
9.641255605381165994e-01,9.730941704035874773e-01,9.730941704035874773e-01
9.196428571428570953e-01,9.910714285714286031e-01,9.821428571428570953e-01
9.372197309417040767e-01,9.820627802690582442e-01,9.551569506726457215e-01
1.785714285714285615e-02,-9.642857142857143016e-01,9.910714285714286031e-01
9.082568807339449490e-01,9.633027522935779796e-01,9.633027522935779796e-01

Step 4 - 
# A_s, B_t(right), B_t(left)
8.685446009389671262e-01,9.624413145539906234e-01,9.530516431924882514e-01
8.965517241379310498e-01,9.741379310344827624e-01,9.655172413793103869e-01
9.086757990867579959e-01,9.726027397260273988e-01,9.634703196347031984e-01
9.137931034482759118e-01,9.913793103448276245e-01,9.396551724137931494e-01
8.904109589041095951e-01,9.269406392694063967e-01,9.817351598173515992e-01
8.497652582159624934e-01,9.436619718309858795e-01,9.248826291079812467e-01
9.086757990867579959e-01,9.726027397260273988e-01,9.634703196347031984e-01
8.685446009389671262e-01,9.624413145539906234e-01,9.624413145539906234e-01
8.793103448275861878e-01,9.741379310344827624e-01,9.655172413793103869e-01


z_logical_sum_exp_vals: 
RV = 0.9806395318322574
GV = 0.9628271914592579
BV = 0.9702390588743187
RH = 0.9849498766598436
GH = 0.9707376680172358
BH = 0.9712913496303491


==> csv_files/fig5.csv <==
Step 1 - 
# A_s, B_t(right), B_t(left)
3.738317757009345516e-02,9.813084112149532690e-01,-9.813084112149532690e-01
4.265402843601896060e-02,9.905213270142180226e-01,-9.336492890995260474e-01
1.454545454545454475e-01,-9.454545454545454364e-01,9.727272727272727737e-01
9.526066350710900021e-01,9.715639810426540679e-01,9.715639810426540679e-01
9.000000000000000222e-01,9.363636363636363980e-01,9.818181818181818121e-01
9.532710280373831724e-01,9.719626168224299034e-01,1.000000000000000000e+00
9.090909090909090606e-01,9.636363636363636243e-01,9.636363636363636243e-01
4.672897196261682068e-02,-9.065420560747663448e-01,9.813084112149532690e-01
9.336492890995260474e-01,9.526066350710900021e-01,9.715639810426540679e-01

Step 2 - 
# A_s, B_t(right), B_t(left)
-7.850467289719625930e-01,9.626168224299065379e-01,9.158878504672897103e-01
-8.928571428571428076e-03,9.821428571428570953e-01,-9.553571428571429047e-01
9.099099099099099419e-01,9.459459459459459429e-01,9.819819819819819440e-01
8.571428571428570953e-01,9.642857142857143016e-01,9.017857142857143016e-01
9.099099099099099419e-01,9.909909909909909720e-01,9.729729729729730270e-01
9.065420560747663448e-01,8.878504672897196137e-01,9.719626168224299034e-01
8.738738738738738299e-01,9.369369369369369149e-01,9.369369369369369149e-01
-2.803738317757009310e-02,-8.878504672897196137e-01,9.532710280373831724e-01
9.017857142857143016e-01,1.000000000000000000e+00,1.000000000000000000e+00

Step 3 - 
# A_s, B_t(right), B_t(left)
-8.689956331877729534e-01,9.650655021834061431e-01,9.737991266375546351e-01
8.894009216589862099e-01,9.447004608294931050e-01,9.078341013824884342e-01
9.103139013452914430e-01,9.730941704035874773e-01,9.641255605381165994e-01
8.064516129032257563e-01,9.539170506912442171e-01,9.539170506912442171e-01
8.923766816143497982e-01,9.103139013452914430e-01,9.910313901345291221e-01
9.126637554585153023e-01,9.825327510917030160e-01,9.737991266375546351e-01
8.654708520179371645e-01,9.282511210762331988e-01,9.461883408071748436e-01
-8.864628820960698263e-01,9.563318777292576511e-01,9.475982532751091592e-01
8.709677419354838745e-01,9.631336405529954403e-01,9.078341013824884342e-01



==> csv_files/fig6a.csv <==
# energy density, logical pinning function
9.461293235650460876e-01,9.737359792278139636e-01
9.521319314889533647e-01,9.741903722022163814e-01
9.560874993215002782e-01,9.744341312489822604e-01
9.413040095663532947e-01,9.764235363900101161e-01
9.366562557968823866e-01,9.653046495107368008e-01
9.492694689531049335e-01,9.759163731816066223e-01
9.252383635193756062e-01,9.651913835089697136e-01
9.272991250412715436e-01,9.647913620426710191e-01
9.192911147805894467e-01,9.592048554934340387e-01
9.397406424941180392e-01,9.708273141516743365e-01
9.340185756423992069e-01,9.681983694213034397e-01
9.295303096769537143e-01,9.667244480193929457e-01
9.284190236571189248e-01,9.712269652745842974e-01
9.380246651575172567e-01,9.702457869584354411e-01
9.350920102746245188e-01,9.717268642370265885e-01
9.467672998288760855e-01,9.737547440365292850e-01
9.414179348097666544e-01,9.665674889028177397e-01
9.229616561577749234e-01,9.633849521382599201e-01
9.369493515200664202e-01,9.741809252126468754e-01
9.213368514482886962e-01,9.655663917875094704e-01
9.065408357075023238e-01,9.640562678062677415e-01
8.631472074771043834e-01,9.297423117010746862e-01


==> csv_files/fig6b.csv <==
# A_s, B_t(right), B_t(left)
8.516746411483253620e-01,8.612440191387560340e-01,9.473684210526315264e-01
8.918918918918918859e-01,9.774774774774774855e-01,8.783783783783783994e-01
9.166666666666666297e-01,9.861111111111111605e-01,9.861111111111111605e-01
9.099099099099099419e-01,9.864864864864865135e-01,9.459459459459459429e-01
9.351851851851852304e-01,9.537037037037037202e-01,9.814814814814815103e-01
8.899521531100478278e-01,9.138755980861243966e-01,9.521531100478468623e-01
-8.703703703703703498e-01,9.398148148148147696e-01,9.490740740740740700e-01
8.038277511961722244e-01,9.377990430622009654e-01,9.760765550239234312e-01
9.189189189189189699e-01,9.684684684684684575e-01,9.729729729729730270e-01

z_logical_sum_exp_vals: 
RV = -0.9817108775442109
GV = 0.9670240415854451
BV = 0.9370878055088581
RH = 0.9763304971638305
GH = -0.9685672514619883
BH = 0.9597468281678808

